High-resolution spectroscopic study of extremely metal-poor stars in the Large Magellanic Cloud

We present detailed abundance results based on UVES high dispersion spectra for 7 very and extremely metal-poor stars in the Large Magellanic Cloud. We confirm that all 7 stars, two of which have [Fe/H] $\leq$ --3.0, are the most metal-poor stars discovered so far in the Magellanic Clouds. The element abundance ratios are generally consistent with Milky Way halo stars of similar [Fe/H] values. We find that 2 of the more metal-rich stars in our sample are enhanced in r-process elements. This result contrasts with the literature, where all nine metal-poor LMC stars with higher [Fe/H] values than our sample were found to be rich in r-process elements. The absence of r-process enrichment in stars with lower [Fe/H] values is consistent with a minimum delay timescale of $\sim$100 Myr for the neutron star binary merger process to generate substantial r-process enhancements in the LMC. We find that the occurrence rate of r-process enhancement (r-I or r-II) in our sample of very and extremely metal-poor stars is statistically indistinguishable from that found in the Milky Way's halo, although including stars from the literature sample hints at a larger r-II frequency the LMC. Overall, our results shed light on the earliest epochs of star formation in the LMC that may be applicable to other galaxies of LMC-like mass.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.

==> response.txt <==
We thank the referee for their comments and suggestions on the manuscript, which has allowed us to make several improvements. Below are our responses to each of them.  New text in the manuscript is in bold.


(1) This article suggests in its conclusion in Section 5 that its findings
    are inconsistent with the scenario advocated by Reggiani et
    al. (2021).  That statement is inaccurate.  Reggiani et al. (2021)
    suggested that the r-process enhanced stars they found in the
    Magellanic Clouds were produced by an enrichment process with a
    characteristic timescale longer than the core-collapse supernova
    timescale but shorter than or comparable to the thermonuclear
    supernova timescale.  In other words, in the Reggiani et al. (2021)
    scenario the stars in the Magellanic Clouds formed immediately
    after the first core collapse supernovae should be metal-poor but
    not enriched in r-process elements.  In its introduction, this
    article suggests that extremely metal-poor stars were the first
    stars formed after the core-collapse supernovae of the first stars.
    Only after some timescale longer than the core-collapse timescale (but
    shorter than or comparable to the thermonuclear supernova timescale)
    will the mechanism that produces the r-process elements found in the
    r-process enhanced stars identified by Reggiani et al. (2021) start
    to occur.  The implication of the Reggiani et al. (2021) suggestion
    is that the occurrence of r-process enhanced stars in the Magellanic
    Clouds at metallicities significantly below the knee in the LMC's
    [Fe/H]--[alpha/Fe] distribution should be comparable to that found
    in the Milky Way's halo.

    Two of the three stars studied in this article in the metallicity
    range -2.8 <= [Fe/H] <= -2.5 have europium enhancements.   One has
    [Eu/Fe] = 0.8, and the other has [Eu/Fe] = 1.0.  Both would be
    considered r-II stars by the Holmbeck et al. (2020) definition,
    while one would be considered a r-II star by the Beers & Christlieb
    (2005) definition.  Upper limits on [Eu/Fe] for another two stars
    in the metallicity range -3.1 <= [Fe/H] <= -2.9 are found to be
    [Eu/Fe] < 0.3, only marginally excluding the possibility that those
    stars are r-I stars.  All together, 1/7 (14%) of the metal-poor
    LMC stars studied in this article are highly r-process enhanced
    by any definition.  Likewise, 2/7 (28%) of the seven stars are
    at least somewhat r-process enhanced.  The article uses Yong et
    al. (2021) as its preferred Milky Way halo comparison sample, and
    Yong et al. (2021) found 16 r-I stars and 4 r-II stars in a sample
    of 150 unique stars with signal-to-noise ratios high enough for
    elemental abundance inferences in a similar range of metallicity.
    Those results imply Milky Way halo r-I/r-II occurrences of 11%/3%.

    All of the stars in this sample of LMC stars have metallicities
    below the knee in the LMC's [Fe/H]--[alpha/Fe] distribution
    identified in this article.  As described above, the
    occurrences of r-I/r-II stars in this article's LMC sample are
    28_{-0.14}^{+0.18}%/14_{-0.09}^{+0.16}% (the occurrence posteriors
    here and elsewhere use the fact that a Beta distribution is a
    conjugate prior to a binomial likelihood).  In its comparison
    Milky Way halo sample, the occurrences of r-I/r-II star are
    11_{-0.02}^{+0.03}%/3_{-0.01}^{+0.02}%.  The r-I/r-II occurrences
    in both environments are therefore statistically indistinguishable,
    exactly as implied by the Reggiani et al. (2021) suggestion.


    The abstract and conclusion need to be rewritten to better
    contextualize the important conclusions of this article: (1) at
    metallicities below the knee in LMC's [Fe/H]--[alpha/Fe] diagram the
    occurrence of r-process enhanced stars in the LMC and the Milky Way's
    halo are indistinguishable and (2) this consistency is as expected
    in the scenario outlined in Reggiani et al. (2021).


-We thank the referee for the suggestions, and we have carefully considered the comments provided. We acknowledge that there was an oversight in the interpretation of the results presented in our work, especially regarding the scenario outlined by Reggiani et al. (2021). We have made the necessary changes to emphasise that there is no contradiction between our results and the scenario of Reggiani et al. (2021).

-Furthermore, we thank the referee for the insights regarding the occurrence rates of r-I and r-II stars in both the LMC and the Milky Way's halo, which have provided valuable context for interpreting our findings. We have thus made the necessary changes in the text.

-We have revised our abstract and conclusions. We also agree that the abstract and conclusion of our article should be revised to better emphasise the key implications of our results, specifically highlighting the apparent similarity in the occurrence of r-process enhanced stars in the LMC and the Milky Way's halo, which is also consistent with the scenario proposed by Reggiani et al. (2021). However, we have added an extra part in Section 4.3 to highlight a potential difference in the occurrence rate of r-II stars between the LMC and the Milky Way (after factoring in the stars from Reggiani et al. (2021)).

(2) In Section 3.3, the article uses the term ``systematic error'' to
    refer to quantities better described as random uncertainties.  For
    example, the impact of photospheric stellar parameter uncertainties
    on elemental abundance inferences are random uncertainties.
    To quantify the effects of systematic uncertainties, one would have
    to repeat these analyses using different atomic data, different model
    atmospheres, a different radiative transfer code, etc.  As those
    analyses are not present in the article, all of the uncertainties
    presented in this article are random uncertainties.

-We have made the changes as suggested.

(3) The article should use in Figures 4-10 symbols other
    than upward-pointing triangles for their LMC abundance inferences.
    While upward-pointing triangles are sometimes used to indicate lower
    limits, in Figures 4-10 those symbols are intended to represent
    inferred elemental abundances and not lower limits.  The use of
    upward-pointing triangles may therefore cause readers unnecessary
    confusion about the elemental abundance inferences presented in
    this article.

-We have made the changes as suggested.

==> response2.txt <==
We thank the referee and the assistant editor for their comments on the manuscript.

We have made the changes as requested for the reference in the abstract. We have also made two minor changes to the text in section 4.4.1 (indicated in bold) to emphasise the weak s-process enrichment.
